Quadrupolar interaction induced frequency shift of 131Xe nuclear spins on the surface of silicon

The combination of micro-machined technology with the Atomic Spin Gyroscope(ASG) devices could fabricated Chip Scale Atomic Spin Gyroscope(CASG). The core of the gyroscope is a micro-machined vapor cell which contains alkali metal and isotope enriched noble gases such as 129Xe and 131Xe. The quadrupolar frequency shift of 131Xe is key parameters which could affect the drift of the ASG and is related to the material of the cell in which they are contained. In micro machined technology, the typical utilized material is silicon. In this article, we studied the electric quadrupolar frequency shift of 131Xe atoms with the silicon wall of the micro-machined vapor cell. A cylinder micro-machined vapor cell is utilized in the experiment and a large part of the inner cell surface is composed of silicon material. We studied the temperature dependence of the 129Xe spin relaxation and 131Xe frequency shifts to evaluate the interaction of the nuclear spin with container wall and the alkali metal atoms. The results show that the average twisted angle of the 131Xe nuclear spins as they collide with the silicon wall is measured to be 29 *10^-6 rad. The desorption energy for the 131Xe nuclear spin to escape from the silicon surface is Esi = 0.009eV . This study could help to improve the bias stability of the CASG which is a key parameter for the gyroscope as well as may developes a method to study the surface property of various material.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

